Using AoI Forecasts in Communicating and Robust Distributed Model-Predictive Control

In order to enhance the performance of cyber-physical systems, this paper proposes the integrated de-sign of distributed controllers for distributed plants andthe control of the communication network. Conventionaldesign methods use static interfaces between both enti-ties and therefore rely on worst-case estimations of com-munication delay, often leading to conservative behaviorof the overall system. By contrast, the present approachestablishes a robust distributed model-predictive controlscheme, in which the local subsystem controllers oper-ate under the assumption of a variable communicationschedule that is predicted by a network controller. Us-ing appropriate models for the communication network,the network controller applies a predictive network policyfor scheduling the communication among the subsystemcontrollers across the network. Given the resulting time-varying predictions of the age of information, the papershows under which conditions the subsystem controllerscan robustly stabilize the distributed system. To illustratethe approach, the paper also reports on the application to avehicle platooning scenario.

==> simdata/jannik_data.txt <==
t	y1	y2_WC	y2_PNC	y3_WC	y3_PNC
0	13	20	20	25	25
1	11.62884492	18.41	18.41	23.32	23.32000001
2	10.40339286	16.64	16.64000001	21.50296451	21.50296456
3	9.21256767	14.94316304	14.94340444	19.54889354	19.54889364
4	8.057889013	13.31948912	13.32021329	17.33362862	17.33293582
5	6.940359191	11.73919582	11.7413173	14.97036531	14.96811794
6	5.860705592	10.20321632	10.20671646	12.81029554	12.80632489
7	4.819253815	8.715363397	8.719953992	11.19022131	11.18452739
8	3.81548699	7.544512575	7.550704141	9.666447859	9.655001514
9	2.848220785	6.465313324	6.471128582	8.152238052	8.136852942
10	1.916127908	5.293699911	5.298139203	6.777857677	6.731153091
11	1.121743752	4.030087667	4.031735988	5.630034664	5.518796021
12	0.58170411	2.846619519	2.845802174	4.57301873	4.396436621
13	0.270949619	2.011035508	2.010336002	3.302929822	3.115683085
14	0.112010984	1.535447695	1.534866062	2.26894378	2.12653503
15	0.039001038	1.279524744	1.279098185	1.773857386	1.677386858
16	0.009344284	1.233627889	1.233332283	1.657534236	1.710327958
17	-0.000677077	1.268183221	1.267864275	1.860963161	1.983063719
18	-0.002868259	1.329510678	1.296591066	2.117884079	2.103504934
19	-0.002499542	1.417527111	1.319521674	2.390481434	2.228212855
20	-0.001632113	1.453586332	1.354825148	2.655158031	2.357188506
21	0.126836688	1.437691421	1.402502531	2.859573204	2.43629212
22	0.510283306	1.423595786	1.435756306	3.003726322	2.548609517
23	1.148352717	1.681115129	1.724157101	2.98992254	2.797967413
24	1.90124694	2.294120545	2.340807651	3.268160006	3.377685331
25	2.60411398	3.201538613	3.267641945	4.074649493	4.106834825
26	3.229509827	4.353104541	4.267282628	5.236466287	5.146355943
27	3.772975858	5.540063119	5.088215037	6.722689106	6.519118156
28	4.230292044	6.548456111	5.729148085	8.256246292	7.787774914
29	4.599408239	7.378283517	6.201118557	9.640916469	8.696463061
30	4.880324445	8.028110931	6.556718613	10.8766976	9.255307148
31	5.073040664	8.498718774	6.785595625	11.75397828	9.592761637
32	5.177556896	8.79663041	6.985804053	12.27275849	9.698701969
33	5.193873143	8.923608731	7.159009928	12.51453146	9.677216812
34	5.148603507	8.877927722	7.235156151	12.48199324	9.528306165
35	5.091436095	8.658538283	7.211892526	12.27647954	9.415881144
36	5.049234486	8.369235975	7.11211229	11.89529433	9.339942036
37	5.023773467	8.009710154	6.948208119	11.3382349	9.154140511
38	5.010260657	7.694304636	6.810774735	10.61341658	8.875292873
39	5.003823584	7.422858457	6.687743598	9.872023757	8.543554155
40	5.001088944	7.193435206	6.589656079	9.161857918	8.144458207
41	5.00009412	7.005012297	6.516188045	8.597606109	7.837708957
42	4.999826397	6.849450617	6.459691276	8.205301133	7.620956031
43	4.999816398	6.726750157	6.420188559	7.961548223	7.474473288
44	4.999871288	6.627001694	6.39464248	7.813694772	7.406583467
45	4.999924626	6.550205428	6.383150744	7.727753093	7.371795943
46	4.999960971	6.48760735	6.396152754	7.674456855	7.414684471
47	4.999981917	6.439207554	6.433565595	7.643774003	7.531617473
48	4.999992642	6.401067676	6.450695278	7.635708651	7.66969841
49	4.999997575	6.373197178	6.447504229	7.62903504	7.749925351
50	4.999999582	6.359908662	6.429736773	7.62372598	7.772298275
51	5.000000262	6.361202331	6.397412089	7.622280912	7.743996631
52	5.000000412	6.36191122	6.375409738	7.624697172	7.665020444
53	5.000000387	6.362037192	6.364019475	7.6483749	7.582808746
54	5.000000329	6.362283076	6.38195941	7.693310154	7.546864393
55	5.000000281	6.36268251	6.428941486	7.714976318	7.589473174
56	5.00000025	6.362838579	6.452034764	7.713377203	7.661132317
57	5.000000234	6.362727879	6.451218376	7.713023013	7.721081563
58	5.000000225	6.362500239	6.434078148	7.713909967	7.769320793
59	5.000000221	6.362143085	6.400634382	7.713869318	7.753948152
60	5.00000022	6.362368466	6.37737538	7.712901446	7.674963773
61	5.000000219	6.363171431	6.364367445	7.712048378	7.588660103
62	5.000000219	6.363227027	6.380868416	8.161280743	7.945033143
63	5.000000219	6.362549569	6.426810884	9.060651328	8.841396843
64	5.00000022	6.362205761	6.449458185	9.960188083	9.827755074
65	5.000000218	6.362447828	6.448791102	10.50029545	10.4600703
66	5.000000216	6.364049538	6.431872477	10.68097342	10.73834252
67	5.000000217	6.366824508	6.398821532	10.50228596	10.65661476
68	5.000000218	6.367370394	6.376338408	9.964233056	10.21488704
69	5.000000218	6.365605288	6.364413677	9.443503023	9.693357616
70	5.000000219	6.364046569	6.381411413	8.942070294	9.116010065
71	5.00000022	6.362695033	6.427484588	8.532609432	8.652640892
72	5.00000022	6.361996443	6.453385557	8.213148832	8.315057124
73	5.000000219	6.362036087	6.458851559	7.9670613	8.103261232
74	5.000000219	6.363094386	6.44369816	7.808724813	7.981462702
75	5.000000219	6.365114343	6.40794903	7.730692534	7.870187938
76	5.000000219	6.365168663	6.382101754	7.718586568	7.769436892
77	5.000000219	6.363254895	6.366477484	7.714989027	7.661004259
78	5.000000219	6.362461077	6.382274337	7.719898153	7.592090876
79	5.000000219	6.362763264	6.429172682	7.718435691	7.600837724
80	5.000000219	6.362691834	6.451309977	7.710604411	7.640044038

==> simdata/richard_data.txt <==
t	aoi1	aoi2	pred1	pred2
1	1	1	4	4
2	1	2	1	2
3	2	1	2	1
4	1	2	3	2
5	2	1	4	3
6	1	2	3	4
7	2	3	4	4
8	3	1	4	4
9	1	2	1	4
10	2	1	2	1
11	1	2	1	2
12	2	1	2	1
13	3	2	3	2
14	4	1	4	3
15	1	2	4	4
16	2	1	4	3
17	1	2	4	4
18	2	1	4	1
19	1	2	1	2
20	2	1	2	1
21	1	2	3	2
22	2	1	4	3
23	3	2	4	4
24	4	1	4	3
25	1	2	4	4
26	2	1	4	1
27	1	2	1	2
28	2	1	2	1
29	1	2	3	2
30	2	1	4	3
31	1	2	4	4
32	2	1	4	3
33	1	2	4	4
34	2	1	4	1
35	1	2	1	2
36	2	1	2	1
37	1	2	3	2
38	2	1	2	3
39	1	2	3	4
40	2	1	4	3
41	1	2	3	4
42	2	1	4	1
43	1	2	1	2
44	2	1	2	1
45	1	2	3	2
46	2	1	4	3
47	1	2	3	2
48	2	1	4	1
49	1	2	3	2
50	2	1	4	1
51	1	2	1	2
52	2	1	2	1
53	1	2	3	2
54	2	1	4	3
55	1	2	4	4
56	2	1	2	1
57	1	2	1	2
58	2	1	2	1
59	1	2	1	2
60	2	1	2	1
61	1	2	3	2
62	2	3	4	3
63	1	4	4	4
64	2	1	4	3
65	1	2	1	2
66	2	1	2	1
67	1	2	1	2
68	2	1	2	1
69	1	2	3	2
70	2	1	4	3
71	1	2	4	4
72	2	1	4	3
73	1	2	4	4
74	2	1	2	1
75	1	2	1	2
76	2	1	2	1
77	1	2	3	2
78	2	1	4	3
79	1	2	4	4
80	2	1	4	3
81	1	2	4	4
82	2	1	4	1
83	1	2	1	2
84	2	1	2	1
85	3	2	3	2
86	4	1	4	3
87	1	2	4	4
88	2	1	4	3
89	1	2	4	4
90	2	1	4	1
